Holistic Processing of Colour Images Using Novel Quaternion-Valued Wavelets on the Plane

Recently, novel quaternion-valued wavelets on the plane were constructed using an optimisation approach. These wavelets are compactly supported, smooth, orthonormal, non-separable and truly quaternionic. However, they have not been tested in application. In this paper, we introduce a methodology for decomposing and reconstructing colour images using quaternionic wavelet filters associated to recently developed quaternion-valued wavelets on the plane. We investigate its applicability in compression, enhancement, segmentation, and denoising of colour images. Our results demonstrate these wavelets as promising tools for an end-to-end quaternion processing of colour images.

==> data.txt <==
1	1.2644e-05	0.23596
2	2.5173e-05	0.45744
3	3.7687e-05	0.65983
4	5.01e-05	0.85284
5	6.2495e-05	0.85883
6	7.4875e-05	0.86479
7	8.7224e-05	0.87058
8	9.9569e-05	0.87464
9	0.00011189	0.8784
10	0.00012421	0.88182
11	0.00013649	0.88513
12	0.00014877	0.88836
13	0.00016101	0.89112
14	0.00017325	0.89344
15	0.00018549	0.8956
16	0.00019771	0.89742
17	0.00020992	0.89877
18	0.00022212	0.9001
19	0.00023432	0.90138
20	0.00024651	0.90263
21	0.00025869	0.90384
22	0.00027085	0.905
23	0.000283	0.90617
24	0.00029514	0.90732
25	0.00030727	0.90842
26	0.0003194	0.9095
27	0.00033152	0.91057
28	0.00034364	0.91161
29	0.00035575	0.91263
30	0.00036786	0.91352
31	0.00037991	0.91439
32	0.00039195	0.91525
33	0.00040394	0.91606
34	0.00041592	0.91681
35	0.0004279	0.91754
36	0.00043987	0.91823
37	0.00045183	0.91891
38	0.00046375	0.91955
39	0.00047566	0.92018
40	0.00048756	0.9208
41	0.00049944	0.9214
42	0.0005113	0.92199
43	0.00052317	0.92258
44	0.00053504	0.92315
45	0.0005469	0.9237
46	0.00055874	0.92425
47	0.00057057	0.9248
48	0.00058238	0.92534
49	0.00059419	0.92585
50	0.00060599	0.92634
51	0.00061779	0.92682
52	0.00062958	0.9273
53	0.00064136	0.92777
54	0.00065314	0.92823
55	0.0006649	0.92866
56	0.00067667	0.92909
57	0.00068843	0.92949
58	0.00070019	0.92989
59	0.00071194	0.93027
60	0.00072369	0.93066
61	0.00073543	0.93104
62	0.00074717	0.93141
63	0.00075891	0.93177
64	0.00077065	0.93213
65	0.00078237	0.93248
66	0.00079408	0.93282
67	0.0008058	0.93315
68	0.00081749	0.93349
69	0.00082919	0.93382
70	0.00084088	0.93416
71	0.00085256	0.93449
72	0.00086425	0.93481
73	0.00087593	0.93514
74	0.00088761	0.93546
75	0.00089928	0.93578
76	0.00091096	0.9361
77	0.00092263	0.93642
78	0.0009343	0.93673
79	0.00094597	0.93704
80	0.00095764	0.93732
81	0.0009693	0.9376
82	0.00098097	0.93788
83	0.00099263	0.93815
84	0.0010043	0.93841
85	0.001016	0.93867
86	0.0010276	0.93892
87	0.0010393	0.93915
88	0.0010509	0.93939
89	0.0010626	0.93962
90	0.0010742	0.93985
91	0.0010859	0.94008
92	0.0010975	0.94031
93	0.0011092	0.94053
94	0.0011209	0.94076
95	0.0011325	0.94098
96	0.0011442	0.9412
97	0.0011558	0.94142
98	0.0011674	0.94164
99	0.0011791	0.94185
100	0.0011907	0.94206
101	0.0012024	0.94227
102	0.001214	0.94248
103	0.0012257	0.94268
104	0.0012373	0.94288
105	0.001249	0.94309
106	0.0012606	0.94328
107	0.0012722	0.94348
108	0.0012839	0.94367
109	0.0012955	0.94386
110	0.0013072	0.94405
111	0.0013188	0.94423
112	0.0013304	0.94441
113	0.0013421	0.94459
114	0.0013537	0.94476
115	0.0013653	0.94493
116	0.001377	0.94511
117	0.0013886	0.94528
118	0.0014002	0.94544
119	0.0014119	0.94561
120	0.0014235	0.94577
121	0.0014351	0.94593
122	0.0014468	0.94609
123	0.0014584	0.94625
124	0.00147	0.9464
125	0.0014817	0.94656
126	0.0014933	0.94672
127	0.0015049	0.94688
128	0.0015165	0.94703
129	0.0015282	0.94717
130	0.0015398	0.94732
131	0.0015514	0.94747
132	0.0015631	0.94761
133	0.0015747	0.94775
134	0.0015863	0.9479
135	0.0015979	0.94804
136	0.0016095	0.94818
137	0.0016212	0.94832
138	0.0016328	0.94846
139	0.0016444	0.94859
140	0.001656	0.94873
141	0.0016677	0.94886
142	0.0016793	0.94899
143	0.0016909	0.94911
144	0.0017025	0.94924
145	0.0017141	0.94937
146	0.0017258	0.94949
147	0.0017374	0.94961
148	0.001749	0.94973
149	0.0017606	0.94985
150	0.0017722	0.94998
151	0.0017838	0.9501
152	0.0017954	0.95021
153	0.001807	0.95033
154	0.0018187	0.95045
155	0.0018303	0.95057
156	0.0018419	0.95069
157	0.0018535	0.9508
158	0.0018651	0.95092
159	0.0018767	0.95104
160	0.0018883	0.95115
161	0.0018999	0.95126
162	0.0019115	0.95138
163	0.0019231	0.95149
164	0.0019348	0.9516
165	0.0019464	0.95171
166	0.001958	0.95182
167	0.0019696	0.95193
168	0.0019812	0.95204
169	0.0019928	0.95214
170	0.0020044	0.95225
171	0.002016	0.95236
172	0.0020276	0.95246
173	0.0020392	0.95257
174	0.0020508	0.95267
175	0.0020624	0.95277
176	0.002074	0.95288
177	0.0020856	0.95298
178	0.0020972	0.95308
179	0.0021088	0.95318
180	0.0021204	0.95327
181	0.002132	0.95337
182	0.0021436	0.95347
183	0.0021552	0.95356
184	0.0021668	0.95366
185	0.0021784	0.95375
186	0.00219	0.95385
187	0.0022016	0.95394
188	0.0022132	0.95403
189	0.0022248	0.95413
190	0.0022364	0.95422
191	0.002248	0.95431
192	0.0022596	0.9544
193	0.0022712	0.95449
194	0.0022828	0.95458
195	0.0022944	0.95466
196	0.0023061	0.95475
197	0.0023177	0.95484
198	0.0023293	0.95492
199	0.0023408	0.95501
200	0.0023524	0.95509
201	0.002364	0.95517
202	0.0023756	0.95526
203	0.0023872	0.95534
204	0.0023988	0.95542
205	0.0024104	0.9555
206	0.002422	0.95558
207	0.0024336	0.95566
208	0.0024452	0.95574
209	0.0024568	0.95582
210	0.0024684	0.9559
211	0.00248	0.95598
212	0.0024916	0.95605
213	0.0025032	0.95613
214	0.0025148	0.95621
215	0.0025264	0.95629
216	0.002538	0.95636
217	0.0025496	0.95644
218	0.0025612	0.95652
219	0.0025728	0.95659
220	0.0025844	0.95667
221	0.002596	0.95675
222	0.0026076	0.95682
223	0.0026192	0.9569
224	0.0026307	0.95698
225	0.0026423	0.95705
226	0.0026539	0.95713
227	0.0026655	0.9572
228	0.0026771	0.95727
229	0.0026887	0.95735
230	0.0027003	0.95742
231	0.0027119	0.95749
232	0.0027235	0.95756
233	0.0027351	0.95763
234	0.0027467	0.95771
235	0.0027582	0.95778
236	0.0027698	0.95785
237	0.0027814	0.95792
238	0.002793	0.95798
239	0.0028046	0.95805
240	0.0028162	0.95812
241	0.0028278	0.95819
242	0.0028394	0.95826
243	0.002851	0.95832
244	0.0028625	0.95839
245	0.0028741	0.95846
246	0.0028857	0.95852
247	0.0028973	0.95859
248	0.0029089	0.95865
249	0.0029205	0.95871
250	0.0029321	0.95877
251	0.0029436	0.95884
252	0.0029552	0.9589
253	0.0029668	0.95896
254	0.0029784	0.95902
255	0.00299	0.95908
256	0.0030016	0.95913
257	0.0030132	0.95919
258	0.0030247	0.95925
259	0.0030363	0.95931
260	0.0030479	0.95937
261	0.0030595	0.95943
262	0.0030711	0.95948
263	0.0030827	0.95954
264	0.0030942	0.9596
265	0.0031058	0.95965
266	0.0031174	0.95971
267	0.003129	0.95977
268	0.0031406	0.95982
269	0.0031521	0.95988
270	0.0031637	0.95994
271	0.0031753	0.95999
272	0.0031869	0.96004
273	0.0031985	0.9601
274	0.00321	0.96015
275	0.0032216	0.96021
276	0.0032332	0.96026
277	0.0032448	0.96031
278	0.0032564	0.96037
279	0.0032679	0.96042
280	0.0032795	0.96047
281	0.0032911	0.96053
282	0.0033027	0.96058
283	0.0033142	0.96063
284	0.0033258	0.96068
285	0.0033374	0.96073
286	0.003349	0.96079
287	0.0033605	0.96084
288	0.0033721	0.96089
289	0.0033837	0.96094
290	0.0033953	0.96099
291	0.0034068	0.96104
292	0.0034184	0.96109
293	0.00343	0.96114
294	0.0034416	0.96119
295	0.0034531	0.96124
296	0.0034647	0.96129
297	0.0034763	0.96134
298	0.0034879	0.96139
299	0.0034994	0.96144
300	0.003511	0.96149
301	0.0035226	0.96154
302	0.0035342	0.96159
303	0.0035457	0.96163
304	0.0035573	0.96168
305	0.0035689	0.96173
306	0.0035805	0.96178
307	0.003592	0.96183
308	0.0036036	0.96187
309	0.0036152	0.96192
310	0.0036267	0.96197
311	0.0036383	0.96201
312	0.0036499	0.96206
313	0.0036615	0.9621
314	0.003673	0.96215
315	0.0036846	0.96219
316	0.0036962	0.96224
317	0.0037077	0.96228
318	0.0037193	0.96233
319	0.0037309	0.96237
320	0.0037425	0.96241
321	0.003754	0.96246
322	0.0037656	0.9625
323	0.0037772	0.96254
324	0.0037887	0.96259
325	0.0038003	0.96263
326	0.0038119	0.96267
327	0.0038234	0.96271
328	0.003835	0.96276
329	0.0038466	0.9628
330	0.0038581	0.96284
331	0.0038697	0.96288
332	0.0038813	0.96292
333	0.0038928	0.96296
334	0.0039044	0.96301
335	0.003916	0.96305
336	0.0039275	0.96309
337	0.0039391	0.96313
338	0.0039507	0.96317
339	0.0039622	0.96321
340	0.0039738	0.96325
341	0.0039854	0.96329
342	0.0039969	0.96333
343	0.0040085	0.96337
344	0.0040201	0.96341
345	0.0040316	0.96345
346	0.0040432	0.96349
347	0.0040548	0.96353
348	0.0040663	0.96357
349	0.0040779	0.96361
350	0.0040894	0.96364
351	0.004101	0.96368
352	0.0041126	0.96372
353	0.0041241	0.96376
354	0.0041357	0.9638
355	0.0041473	0.96383
356	0.0041588	0.96387
357	0.0041704	0.96391
358	0.004182	0.96394
359	0.0041935	0.96398
360	0.0042051	0.96402
361	0.0042166	0.96405
362	0.0042282	0.96409
363	0.0042398	0.96413
364	0.0042513	0.96416
365	0.0042629	0.9642
366	0.0042744	0.96424
367	0.004286	0.96427
368	0.0042976	0.96431
369	0.0043091	0.96434
370	0.0043207	0.96438
371	0.0043322	0.96441
372	0.0043438	0.96445
373	0.0043554	0.96448
374	0.0043669	0.96452
375	0.0043785	0.96455
376	0.00439	0.96459
377	0.0044016	0.96462
378	0.0044132	0.96466
379	0.0044247	0.96469
380	0.0044363	0.96472
381	0.0044478	0.96476
382	0.0044594	0.96479
383	0.0044709	0.96483
384	0.0044825	0.96486
385	0.0044941	0.96489
386	0.0045056	0.96493
387	0.0045172	0.96496
388	0.0045287	0.96499
389	0.0045403	0.96503
390	0.0045518	0.96506
391	0.0045634	0.96509
392	0.0045749	0.96513
393	0.0045865	0.96516
394	0.0045981	0.96519
395	0.0046096	0.96523
396	0.0046212	0.96526
397	0.0046327	0.96529
398	0.0046443	0.96533
399	0.0046558	0.96536
400	0.0046674	0.96539
401	0.0046789	0.96542
402	0.0046905	0.96546
403	0.004702	0.96549
404	0.0047136	0.96552
405	0.0047251	0.96555
406	0.0047367	0.96558
407	0.0047483	0.96562
408	0.0047598	0.96565
409	0.0047714	0.96568
410	0.0047829	0.96571
411	0.0047945	0.96574
412	0.004806	0.96578
413	0.0048176	0.96581
414	0.0048291	0.96584
415	0.0048407	0.96587
416	0.0048522	0.9659
417	0.0048638	0.96593
418	0.0048753	0.96596
419	0.0048869	0.966
420	0.0048984	0.96603
421	0.00491	0.96606
422	0.0049215	0.96609
423	0.0049331	0.96612
424	0.0049446	0.96615
425	0.0049562	0.96618
426	0.0049677	0.96621
427	0.0049793	0.96624
428	0.0049908	0.96627
429	0.0050024	0.9663
430	0.0050139	0.96633
431	0.0050255	0.96636
432	0.005037	0.96639
433	0.0050485	0.96642
434	0.0050601	0.96645
435	0.0050716	0.96648
436	0.0050832	0.96651
437	0.0050947	0.96653
438	0.0051063	0.96656
439	0.0051178	0.96659
440	0.0051294	0.96662
441	0.0051409	0.96665
442	0.0051525	0.96668
443	0.005164	0.96671
444	0.0051756	0.96674
445	0.0051871	0.96677
446	0.0051987	0.96679
447	0.0052102	0.96682
448	0.0052217	0.96685
449	0.0052333	0.96688
450	0.0052448	0.96691
451	0.0052564	0.96694
452	0.0052679	0.96696
453	0.0052795	0.96699
454	0.005291	0.96702
455	0.0053026	0.96705
456	0.0053141	0.96708
457	0.0053257	0.9671
458	0.0053372	0.96713
459	0.0053487	0.96716
460	0.0053603	0.96718
461	0.0053718	0.96721
462	0.0053834	0.96724
463	0.0053949	0.96727
464	0.0054065	0.96729
465	0.005418	0.96732
466	0.0054295	0.96735
467	0.0054411	0.96737
468	0.0054526	0.9674
469	0.0054642	0.96743
470	0.0054757	0.96746
471	0.0054873	0.96748
472	0.0054988	0.96751
473	0.0055103	0.96754
474	0.0055219	0.96756
475	0.0055334	0.96759
476	0.005545	0.96761
477	0.0055565	0.96764
478	0.005568	0.96767
479	0.0055796	0.96769
480	0.0055911	0.96772
481	0.0056027	0.96774
482	0.0056142	0.96777
483	0.0056257	0.9678
484	0.0056373	0.96782
485	0.0056488	0.96785
486	0.0056604	0.96787
487	0.0056719	0.9679
488	0.0056834	0.96792
489	0.005695	0.96795
490	0.0057065	0.96797
491	0.0057181	0.968
492	0.0057296	0.96802
493	0.0057411	0.96805
494	0.0057527	0.96807
495	0.0057642	0.9681
496	0.0057757	0.96812
497	0.0057873	0.96815
498	0.0057988	0.96817
499	0.0058103	0.9682
500	0.0058219	0.96822
501	0.0058334	0.96825
502	0.005845	0.96827
503	0.0058565	0.9683
504	0.005868	0.96832
505	0.0058796	0.96834
506	0.0058911	0.96837
507	0.0059026	0.96839
508	0.0059142	0.96842
509	0.0059257	0.96844
510	0.0059372	0.96847
511	0.0059488	0.96849
512	0.0059603	0.96851
513	0.0059718	0.96854
514	0.0059834	0.96856
515	0.0059949	0.96858
516	0.0060064	0.96861
517	0.006018	0.96863
518	0.0060295	0.96866
519	0.006041	0.96868
520	0.0060526	0.9687
521	0.0060641	0.96873
522	0.0060756	0.96875
523	0.0060871	0.96877
524	0.0060987	0.9688
525	0.0061102	0.96882
526	0.0061217	0.96884
527	0.0061333	0.96887
528	0.0061448	0.96889
529	0.0061563	0.96891
530	0.0061679	0.96894
531	0.0061794	0.96896
532	0.0061909	0.96898
533	0.0062024	0.96901
534	0.006214	0.96903
535	0.0062255	0.96905
536	0.006237	0.96907
537	0.0062486	0.9691
538	0.0062601	0.96912
539	0.0062716	0.96914
540	0.0062831	0.96916
541	0.0062947	0.96919
542	0.0063062	0.96921
543	0.0063177	0.96923
544	0.0063293	0.96925
545	0.0063408	0.96928
546	0.0063523	0.9693
547	0.0063638	0.96932
548	0.0063754	0.96934
549	0.0063869	0.96937
550	0.0063984	0.96939
551	0.0064099	0.96941
552	0.0064215	0.96943
553	0.006433	0.96945
554	0.0064445	0.96948
555	0.006456	0.9695
556	0.0064676	0.96952
557	0.0064791	0.96954
558	0.0064906	0.96956
559	0.0065021	0.96958
560	0.0065137	0.96961
561	0.0065252	0.96963
562	0.0065367	0.96965
563	0.0065482	0.96967
564	0.0065598	0.96969
565	0.0065713	0.96971
566	0.0065828	0.96973
567	0.0065943	0.96975
568	0.0066059	0.96977
569	0.0066174	0.9698
570	0.0066289	0.96982
571	0.0066404	0.96984
572	0.0066519	0.96986
573	0.0066635	0.96988
574	0.006675	0.9699
575	0.0066865	0.96992
576	0.006698	0.96994
577	0.0067095	0.96996
578	0.0067211	0.96998
579	0.0067326	0.97
580	0.0067441	0.97002
581	0.0067556	0.97004
582	0.0067671	0.97006
583	0.0067787	0.97008
584	0.0067902	0.9701
585	0.0068017	0.97012
586	0.0068132	0.97015
587	0.0068247	0.97017
588	0.0068363	0.97019
589	0.0068478	0.97021
590	0.0068593	0.97023
591	0.0068708	0.97025
592	0.0068823	0.97027
593	0.0068938	0.97029
594	0.0069054	0.97031
595	0.0069169	0.97033
596	0.0069284	0.97035
597	0.0069399	0.97037
598	0.0069514	0.97039
599	0.0069629	0.97041
600	0.0069745	0.97043
601	0.006986	0.97044
602	0.0069975	0.97046
603	0.007009	0.97048
604	0.0070205	0.9705
605	0.007032	0.97052
606	0.0070436	0.97054
607	0.0070551	0.97056
608	0.0070666	0.97058
609	0.0070781	0.9706
610	0.0070896	0.97062
611	0.0071011	0.97064
612	0.0071126	0.97066
613	0.0071242	0.97068
614	0.0071357	0.9707
615	0.0071472	0.97072
616	0.0071587	0.97073
617	0.0071702	0.97075
618	0.0071817	0.97077
619	0.0071932	0.97079
620	0.0072048	0.97081
621	0.0072163	0.97083
622	0.0072278	0.97085
623	0.0072393	0.97087
624	0.0072508	0.97089
625	0.0072623	0.97091
626	0.0072738	0.97092
627	0.0072854	0.97094
628	0.0072969	0.97096
629	0.0073084	0.97098
630	0.0073199	0.971
631	0.0073314	0.97102
632	0.0073429	0.97104
633	0.0073544	0.97105
634	0.0073659	0.97107
635	0.0073774	0.97109
636	0.0073889	0.97111
637	0.0074005	0.97113
638	0.007412	0.97114
639	0.0074235	0.97116
640	0.007435	0.97118
641	0.0074465	0.9712
642	0.007458	0.97122
643	0.0074695	0.97124
644	0.007481	0.97125
645	0.0074925	0.97127
646	0.007504	0.97129
647	0.0075156	0.97131
648	0.0075271	0.97132
649	0.0075386	0.97134
650	0.0075501	0.97136
651	0.0075616	0.97138
652	0.0075731	0.9714
653	0.0075846	0.97141
654	0.0075961	0.97143
655	0.0076076	0.97145
656	0.0076191	0.97147
657	0.0076306	0.97148
658	0.0076421	0.9715
659	0.0076536	0.97152
660	0.0076651	0.97154
661	0.0076767	0.97155
662	0.0076882	0.97157
663	0.0076997	0.97159
664	0.0077112	0.97161
665	0.0077227	0.97162
666	0.0077342	0.97164
667	0.0077457	0.97166
668	0.0077572	0.97168
669	0.0077687	0.97169
670	0.0077802	0.97171
671	0.0077917	0.97173
672	0.0078032	0.97175
673	0.0078147	0.97176
674	0.0078262	0.97178
675	0.0078377	0.9718
676	0.0078492	0.97181
677	0.0078607	0.97183
678	0.0078722	0.97185
679	0.0078837	0.97186
680	0.0078952	0.97188
681	0.0079067	0.9719
682	0.0079182	0.97192
683	0.0079297	0.97193
684	0.0079412	0.97195
685	0.0079527	0.97197
686	0.0079642	0.97198
687	0.0079757	0.972
688	0.0079872	0.97202
689	0.0079987	0.97203
690	0.0080102	0.97205
691	0.0080217	0.97207
692	0.0080332	0.97208
693	0.0080447	0.9721
694	0.0080562	0.97212
695	0.0080677	0.97213
696	0.0080792	0.97215
697	0.0080907	0.97217
698	0.0081022	0.97218
699	0.0081137	0.9722
700	0.0081252	0.97222
701	0.0081367	0.97223
702	0.0081482	0.97225
703	0.0081597	0.97227
704	0.0081712	0.97228
705	0.0081827	0.9723
706	0.0081942	0.97231
707	0.0082057	0.97233
708	0.0082172	0.97235
709	0.0082287	0.97236
710	0.0082402	0.97238
711	0.0082517	0.97239
712	0.0082632	0.97241
713	0.0082747	0.97243
714	0.0082862	0.97244
715	0.0082977	0.97246
716	0.0083092	0.97247
717	0.0083207	0.97249
718	0.0083322	0.9725
719	0.0083437	0.97252
720	0.0083552	0.97254
721	0.0083667	0.97255
722	0.0083782	0.97257
723	0.0083897	0.97258
724	0.0084011	0.9726
725	0.0084126	0.97261
726	0.0084241	0.97263
727	0.0084356	0.97264
728	0.0084471	0.97266
729	0.0084586	0.97268
730	0.0084701	0.97269
731	0.0084816	0.97271
732	0.0084931	0.97272
733	0.0085046	0.97274
734	0.0085161	0.97275
735	0.0085276	0.97277
736	0.0085391	0.97278
737	0.0085506	0.9728
738	0.008562	0.97281
739	0.0085735	0.97283
740	0.008585	0.97284
741	0.0085965	0.97286
742	0.008608	0.97287
743	0.0086195	0.97289
744	0.008631	0.9729
745	0.0086425	0.97292
746	0.008654	0.97294
747	0.0086654	0.97295
748	0.0086769	0.97297
749	0.0086884	0.97298
750	0.0086999	0.973
751	0.0087114	0.97301
752	0.0087229	0.97303
753	0.0087344	0.97304
754	0.0087459	0.97306
755	0.0087573	0.97307
756	0.0087688	0.97309
757	0.0087803	0.9731
758	0.0087918	0.97311
759	0.0088033	0.97313
760	0.0088148	0.97314
761	0.0088263	0.97316
762	0.0088377	0.97317
763	0.0088492	0.97319
764	0.0088607	0.9732
765	0.0088722	0.97322
766	0.0088837	0.97323
767	0.0088952	0.97325
768	0.0089066	0.97326
769	0.0089181	0.97328
770	0.0089296	0.97329
771	0.0089411	0.97331
772	0.0089526	0.97332
773	0.0089641	0.97334
774	0.0089755	0.97335
775	0.008987	0.97336
776	0.0089985	0.97338
777	0.00901	0.97339
778	0.0090215	0.97341
779	0.0090329	0.97342
780	0.0090444	0.97344
781	0.0090559	0.97345
782	0.0090674	0.97346
783	0.0090789	0.97348
784	0.0090903	0.97349
785	0.0091018	0.97351
786	0.0091133	0.97352
787	0.0091248	0.97354
788	0.0091363	0.97355
789	0.0091477	0.97356
790	0.0091592	0.97358
791	0.0091707	0.97359
792	0.0091822	0.97361
793	0.0091936	0.97362
794	0.0092051	0.97363
795	0.0092166	0.97365
796	0.0092281	0.97366
797	0.0092396	0.97368
798	0.009251	0.97369
799	0.0092625	0.9737
800	0.009274	0.97372
801	0.0092855	0.97373
802	0.0092969	0.97375
803	0.0093084	0.97376
804	0.0093199	0.97377
805	0.0093314	0.97379
806	0.0093428	0.9738
807	0.0093543	0.97381
808	0.0093658	0.97383
809	0.0093773	0.97384
810	0.0093887	0.97386
811	0.0094002	0.97387
812	0.0094117	0.97388
813	0.0094232	0.9739
814	0.0094346	0.97391
815	0.0094461	0.97392
816	0.0094576	0.97394
817	0.0094691	0.97395
818	0.0094805	0.97396
819	0.009492	0.97398
820	0.0095035	0.97399
821	0.0095149	0.974
822	0.0095264	0.97402
823	0.0095379	0.97403
824	0.0095494	0.97404
825	0.0095608	0.97406
826	0.0095723	0.97407
827	0.0095838	0.97408
828	0.0095952	0.9741
829	0.0096067	0.97411
830	0.0096182	0.97412
831	0.0096296	0.97414
832	0.0096411	0.97415
833	0.0096526	0.97416
834	0.009664	0.97418
835	0.0096755	0.97419
836	0.009687	0.9742
837	0.0096985	0.97422
838	0.0097099	0.97423
839	0.0097214	0.97424
840	0.0097329	0.97425
841	0.0097443	0.97427
842	0.0097558	0.97428
843	0.0097673	0.97429
844	0.0097787	0.97431
845	0.0097902	0.97432
846	0.0098016	0.97433
847	0.0098131	0.97434
848	0.0098246	0.97436
849	0.009836	0.97437
850	0.0098475	0.97438
851	0.009859	0.9744
852	0.0098704	0.97441
853	0.0098819	0.97442
854	0.0098934	0.97443
855	0.0099048	0.97445
856	0.0099163	0.97446
857	0.0099278	0.97447
858	0.0099392	0.97449
859	0.0099507	0.9745
860	0.0099621	0.97451
861	0.0099736	0.97452
862	0.0099851	0.97454
863	0.0099965	0.97455
864	0.010008	0.97456
865	0.010019	0.97457
866	0.010031	0.97459
867	0.010042	0.9746
868	0.010054	0.97461
869	0.010065	0.97462
870	0.010077	0.97464
871	0.010088	0.97465
872	0.0101	0.97466
873	0.010111	0.97467
874	0.010123	0.97469
875	0.010134	0.9747
876	0.010145	0.97471
877	0.010157	0.97472
878	0.010168	0.97473
879	0.01018	0.97475
880	0.010191	0.97476
881	0.010203	0.97477
882	0.010214	0.97478
883	0.010226	0.9748
884	0.010237	0.97481
885	0.010249	0.97482
886	0.01026	0.97483
887	0.010272	0.97484
888	0.010283	0.97486
889	0.010294	0.97487
890	0.010306	0.97488
891	0.010317	0.97489
892	0.010329	0.9749
893	0.01034	0.97492
894	0.010352	0.97493
895	0.010363	0.97494
896	0.010375	0.97495
897	0.010386	0.97497
898	0.010397	0.97498
899	0.010409	0.97499
900	0.01042	0.975
901	0.010432	0.97501
902	0.010443	0.97502
903	0.010455	0.97504
904	0.010466	0.97505
905	0.010478	0.97506
906	0.010489	0.97507
907	0.010501	0.97508
908	0.010512	0.9751
909	0.010523	0.97511
910	0.010535	0.97512
911	0.010546	0.97513
912	0.010558	0.97514
913	0.010569	0.97515
914	0.010581	0.97517
915	0.010592	0.97518
916	0.010604	0.97519
917	0.010615	0.9752
918	0.010626	0.97521
919	0.010638	0.97522
920	0.010649	0.97524
921	0.010661	0.97525
922	0.010672	0.97526
923	0.010684	0.97527
924	0.010695	0.97528
925	0.010706	0.97529
926	0.010718	0.9753
927	0.010729	0.97532
928	0.010741	0.97533
929	0.010752	0.97534
930	0.010764	0.97535
931	0.010775	0.97536
932	0.010786	0.97537
933	0.010798	0.97538
934	0.010809	0.9754
935	0.010821	0.97541
936	0.010832	0.97542
937	0.010844	0.97543
938	0.010855	0.97544
939	0.010866	0.97545
940	0.010878	0.97546
941	0.010889	0.97547
942	0.010901	0.97549
943	0.010912	0.9755
944	0.010924	0.97551
945	0.010935	0.97552
946	0.010946	0.97553
947	0.010958	0.97554
948	0.010969	0.97555
949	0.010981	0.97556
950	0.010992	0.97557
951	0.011004	0.97558
952	0.011015	0.9756
953	0.011026	0.97561
954	0.011038	0.97562
955	0.011049	0.97563
956	0.011061	0.97564
957	0.011072	0.97565
958	0.011083	0.97566
959	0.011095	0.97567
960	0.011106	0.97568
961	0.011118	0.97569
962	0.011129	0.9757
963	0.011141	0.97571
964	0.011152	0.97573
965	0.011163	0.97574
966	0.011175	0.97575
967	0.011186	0.97576
968	0.011198	0.97577
969	0.011209	0.97578
970	0.01122	0.97579
971	0.011232	0.9758
972	0.011243	0.97581
973	0.011255	0.97582
974	0.011266	0.97583
975	0.011277	0.97584
976	0.011289	0.97585
977	0.0113	0.97586
978	0.011312	0.97587
979	0.011323	0.97589
980	0.011334	0.9759
981	0.011346	0.97591
982	0.011357	0.97592
983	0.011369	0.97593
984	0.01138	0.97594
985	0.011391	0.97595
986	0.011403	0.97596
987	0.011414	0.97597
988	0.011426	0.97598
989	0.011437	0.97599
990	0.011448	0.976
991	0.01146	0.97601
992	0.011471	0.97602
993	0.011482	0.97603
994	0.011494	0.97604
995	0.011505	0.97605
996	0.011517	0.97606
997	0.011528	0.97607
998	0.011539	0.97608
999	0.011551	0.97609
1000	0.011562	0.9761
2000	0.022131	0.98248
3000	0.032557	0.98565
4000	0.042945	0.98771
5000	0.053302	0.9892
6000	0.063631	0.99037
7000	0.073933	0.99131
8000	0.084211	0.9921
9000	0.094465	0.99276
10000	0.10469	0.99334
11000	0.1149	0.99384
12000	0.12507	0.99428
13000	0.13521	0.99467
14000	0.1453	0.99502
15000	0.15534	0.99534
16000	0.16528	0.99563
17000	0.17486	0.99588
18000	0.18396	0.99612
19000	0.19297	0.99634
20000	0.20192	0.99654
21000	0.21083	0.99672
22000	0.21968	0.99689
23000	0.22847	0.99704
24000	0.23717	0.99719
25000	0.24578	0.99732
26000	0.25429	0.99744
27000	0.26274	0.99756
28000	0.27113	0.99767
29000	0.27946	0.99777
30000	0.28774	0.99787
31000	0.29597	0.99796
32000	0.30416	0.99804
33000	0.31231	0.99812
34000	0.32041	0.9982
35000	0.32844	0.99827
36000	0.33639	0.99834
37000	0.34426	0.9984
38000	0.35207	0.99846
39000	0.35979	0.99852
40000	0.36741	0.99857
41000	0.37487	0.99862
42000	0.38213	0.99867
43000	0.3892	0.99872
44000	0.39613	0.99876
45000	0.40295	0.99881
46000	0.40965	0.99885
47000	0.41623	0.99889
48000	0.42271	0.99892
49000	0.42909	0.99896
50000	0.43536	0.99899
51000	0.44152	0.99902
52000	0.44756	0.99905
53000	0.45346	0.99908
54000	0.45924	0.99911
55000	0.46488	0.99914
56000	0.47039	0.99916
57000	0.47578	0.99919
58000	0.48104	0.99921
59000	0.48618	0.99924
60000	0.49121	0.99926
61000	0.49614	0.99928
62000	0.501	0.9993
63000	0.5058	0.99932
64000	0.51055	0.99934
65000	0.51524	0.99936
66000	0.51987	0.99938
67000	0.52446	0.99939
68000	0.52899	0.99941
69000	0.53348	0.99942
70000	0.53791	0.99944
71000	0.54231	0.99945
72000	0.54667	0.99947
73000	0.55099	0.99948
74000	0.55528	0.9995
75000	0.55953	0.99951
76000	0.56374	0.99952
77000	0.56792	0.99953
78000	0.57206	0.99955
79000	0.57617	0.99956
80000	0.58023	0.99957
81000	0.58425	0.99958
82000	0.58824	0.99959
83000	0.59218	0.9996
84000	0.59608	0.99961
85000	0.59993	0.99962
86000	0.60375	0.99963
87000	0.60752	0.99964
88000	0.61125	0.99965
89000	0.61494	0.99965
90000	0.6186	0.99966
91000	0.62222	0.99967
92000	0.62582	0.99968
93000	0.62938	0.99969
94000	0.63292	0.99969
95000	0.63643	0.9997
96000	0.63993	0.99971
97000	0.6434	0.99971
98000	0.64687	0.99972
99000	0.65031	0.99973
1e+05	0.65375	0.99973
1.01e+05	0.65716	0.99974
1.02e+05	0.66057	0.99975
1.03e+05	0.66396	0.99975
1.04e+05	0.66734	0.99976
1.05e+05	0.67071	0.99976
1.06e+05	0.67406	0.99977
1.07e+05	0.6774	0.99977
1.08e+05	0.68073	0.99978
1.09e+05	0.68404	0.99978
1.1e+05	0.68734	0.99979
1.11e+05	0.69063	0.99979
1.12e+05	0.69391	0.9998
1.13e+05	0.69717	0.9998
1.14e+05	0.70043	0.99981
1.15e+05	0.70367	0.99981
1.16e+05	0.7069	0.99982
1.17e+05	0.71012	0.99982
1.18e+05	0.71332	0.99983
1.19e+05	0.71652	0.99983
1.2e+05	0.7197	0.99983
1.21e+05	0.72288	0.99984
1.22e+05	0.72604	0.99984
1.23e+05	0.72919	0.99984
1.24e+05	0.73233	0.99985
1.25e+05	0.73546	0.99985
1.26e+05	0.73858	0.99986
1.27e+05	0.74169	0.99986
1.28e+05	0.74479	0.99986
1.29e+05	0.74788	0.99987
1.3e+05	0.75096	0.99987
1.31e+05	0.75403	0.99987
1.32e+05	0.75709	0.99988
1.33e+05	0.76014	0.99988
1.34e+05	0.76317	0.99988
1.35e+05	0.7662	0.99988
1.36e+05	0.76921	0.99989
1.37e+05	0.77222	0.99989
1.38e+05	0.77521	0.99989
1.39e+05	0.7782	0.9999
1.4e+05	0.78117	0.9999
1.41e+05	0.78414	0.9999
1.42e+05	0.78709	0.9999
1.43e+05	0.79003	0.99991
1.44e+05	0.79296	0.99991
1.45e+05	0.79588	0.99991
1.46e+05	0.79879	0.99991
1.47e+05	0.80169	0.99991
1.48e+05	0.80458	0.99992
1.49e+05	0.80746	0.99992
1.5e+05	0.81032	0.99992
1.51e+05	0.81318	0.99992
1.52e+05	0.81602	0.99993
1.53e+05	0.81886	0.99993
1.54e+05	0.82168	0.99993
1.55e+05	0.82449	0.99993
1.56e+05	0.82729	0.99993
1.57e+05	0.83008	0.99994
1.58e+05	0.83286	0.99994
1.59e+05	0.83563	0.99994
1.6e+05	0.83838	0.99994
1.61e+05	0.84113	0.99994
1.62e+05	0.84386	0.99994
1.63e+05	0.84658	0.99995
1.64e+05	0.84929	0.99995
1.65e+05	0.85199	0.99995
1.66e+05	0.85468	0.99995
1.67e+05	0.85735	0.99995
1.68e+05	0.86001	0.99995
1.69e+05	0.86266	0.99995
1.7e+05	0.86529	0.99996
1.71e+05	0.86792	0.99996
1.72e+05	0.87053	0.99996
1.73e+05	0.87313	0.99996
1.74e+05	0.87571	0.99996
1.75e+05	0.87828	0.99996
1.76e+05	0.88084	0.99996
1.77e+05	0.88338	0.99996
1.78e+05	0.88591	0.99997
1.79e+05	0.88843	0.99997
1.8e+05	0.89093	0.99997
1.81e+05	0.89342	0.99997
1.82e+05	0.89588	0.99997
1.83e+05	0.89834	0.99997
1.84e+05	0.90078	0.99997
1.85e+05	0.9032	0.99997
1.86e+05	0.9056	0.99997
1.87e+05	0.90798	0.99997
1.88e+05	0.91035	0.99998
1.89e+05	0.9127	0.99998
1.9e+05	0.91503	0.99998
1.91e+05	0.91734	0.99998
1.92e+05	0.91962	0.99998
1.93e+05	0.92189	0.99998
1.94e+05	0.92413	0.99998
1.95e+05	0.92635	0.99998
1.96e+05	0.92854	0.99998
1.97e+05	0.9307	0.99998
1.98e+05	0.93282	0.99998
1.99e+05	0.93491	0.99998
2e+05	0.93697	0.99998
2.01e+05	0.93899	0.99998
2.02e+05	0.94098	0.99999
2.03e+05	0.94292	0.99999
2.04e+05	0.94483	0.99999
2.05e+05	0.94669	0.99999
2.06e+05	0.94851	0.99999
2.07e+05	0.9503	0.99999
2.08e+05	0.95204	0.99999
2.09e+05	0.95376	0.99999
2.1e+05	0.95543	0.99999
2.11e+05	0.95706	0.99999
2.12e+05	0.95866	0.99999
2.13e+05	0.96021	0.99999
2.14e+05	0.96173	0.99999
2.15e+05	0.96321	0.99999
2.16e+05	0.96465	0.99999
2.17e+05	0.96605	0.99999
2.18e+05	0.96741	0.99999
2.19e+05	0.96873	0.99999
2.2e+05	0.97001	0.99999
2.21e+05	0.97126	0.99999
2.22e+05	0.97246	0.99999
2.23e+05	0.97364	0.99999
2.24e+05	0.97477	0.99999
2.25e+05	0.97587	0.99999
2.26e+05	0.97694	1
2.27e+05	0.97797	1
2.28e+05	0.97898	1
2.29e+05	0.97997	1
2.3e+05	0.98093	1
2.31e+05	0.98188	1
2.32e+05	0.9828	1
2.33e+05	0.9837	1
2.34e+05	0.98458	1
2.35e+05	0.98543	1
2.36e+05	0.98626	1
2.37e+05	0.98707	1
2.38e+05	0.98786	1
2.39e+05	0.98864	1
2.4e+05	0.98939	1
2.41e+05	0.99013	1
2.42e+05	0.99085	1
2.43e+05	0.99154	1
2.44e+05	0.99222	1
2.45e+05	0.99288	1
2.46e+05	0.99352	1
2.47e+05	0.99414	1
2.48e+05	0.99474	1
2.49e+05	0.99532	1
2.5e+05	0.99588	1
2.51e+05	0.99642	1
2.52e+05	0.99692	1
2.53e+05	0.99739	1
2.54e+05	0.99783	1
2.55e+05	0.99823	1
2.56e+05	0.9986	1
2.57e+05	0.99894	1
2.58e+05	0.99924	1
2.59e+05	0.99951	1
2.6e+05	0.99973	1
2.61e+05	0.9999	1
2.62e+05	0.99999	1

